Higher Symplectic Capacities and the Stabilized Embedding Problem for Integral Ellipsoids

The third named author has been developing a theory of "higher" symplectic capacities. These capacities are invariant under taking products, and so are well-suited for studying the stabilized embedding problem. The aim of this note is to apply this theory, assuming its expected properties, to solve the stabilized embedding problem for integral ellipsoids, when the eccentricity of the domain has the opposite parity of the eccentricity of the target and the target is not a ball. For the other parity, the embedding we construct is definitely not always optimal; also, in the ball case, our methods recover previous results of McDuff, and of the second named author and Kerman. There is a similar story, with no condition on the eccentricity of the target, when the target is a polydisc: a special case of this implies a conjecture of the first named author, Frenkel, and Schlenk concerning the rescaled polydisc limit function. Some related aspects of the stabilized embedding problem and some open questions are also discussed.

==> comments_for_referee.txt <==
Many thanks to the referee for their very attentive reading and helpful comments! We have incorporated all of the fixes suggested by the referee. Here is a rundown:

-We corrected the numerous small issues pointed out by the referee.

-Bao-Honda reference: we would be very glad to include the published version but unfortunately were not able to locate it.

-The referee is correct that, unfortunately, our proof of Proposition 1.6 had a gap.  (At the time we wrote it, I think we meant in the statement for b to be integral.)  We have altered the statement to have the relevant interval for a go from b to floor(b) + 1, which fixes the issue.  We thank the referee for pointing this out.  This slightly weakened version of the proposition does not affect any of the other results in our paper.  

-We clarified that Proposition 1.6 does not necessarily describe the entirety of the first step, see our footnote there.

-In the proof of Lemma 3.7, we had to slightly alter the proof to address the fact, as pointed out by the referee, that [CG, Thm. 2.1] is only for rational domains.  Our changes are along the lines suggested by the referee.    
 

Sincerely,

Dan, Richard, and Kyler
